A general framework for providing interval representations of Pareto optimal outcomes for large-scale bi- and tri-criteria MIP problems

The Multi-Objective Mixed-Integer Programming (MOMIP) problem is one of the most challenging. To derive its Pareto optimal solutions one can use the well-known Chebyshev scalarization and Mixed-Integer Programming (MIP) solvers. However, for a large-scale instance of the MOMIP problem, its scalarization may not be solved to optimality, even by state-of-the-art optimization packages, within the time limit imposed on the optimization. If a MIP solver cannot derive the optimal solution within the assumed time limit, it provides the optimality gap, which gauges the quality of the approximate solution. However, for the MOMIP case, no information is provided on the lower and upper bounds of the components of the Pareto optimal outcome. For the MOMIP problem with two and three objective functions, an algorithm is proposed to provide the so-called interval representation of the Pareto optimal outcome designated by the weighting vector when there is a time limit on solving the Chebyshev scalarization. Such interval representations can be used to navigate on the Pareto front. The results of several numerical experiments on selected large-scale instances of the multi-objective, multidimensional 0-1 knapsack problem illustrate the proposed approach. The limitations and possible enhancements of the proposed method are also discussed.

==> _config.yml <==
title: Author support for INFORMATICA journal
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-cayman
